NQC2: A Non-Intrusive QEMU Code Coverage Plugin

Code coverage analysis has become a standard approach in software development, facilitating the assessment of test suite effectiveness, the identification of under-tested code segments, and the discovery of performance bottlenecks. When code coverage of software for embedded systems needs to be measured, conventional approaches quickly meet their limits. A commonly used approach involves instrumenting the source files with added code that collects and dumps coverage information during runtime. This inserted code usually relies on the existence of an operating and a file system to dump the collected data. These features are not available for bare-metal programs that are executed on embedded systems. To overcome this issue, we present NQC2, a plugin for QEMU.NQC2 extracts coverage information from QEMU during runtime and stores them into a file on the host machine. This approach is even compatible with modified QEMU versions and does not require target-software instrumentation. NQC2 outperforms a comparable approach from Xilinx by up to 8.5 x.

==> plot/data/results_Coremark_caches_slowdown.csv <==
cache_size,cache_full_cnt_cache_cnt1_merge0,cache_full_cnt_cache_cnt1_merge1,cache_full_cnt_cache_cnt2_merge0,cache_full_cnt_cache_cnt2_merge1,cache_full_cnt_cache_cnt4_merge0,cache_full_cnt_cache_cnt4_merge1,cache_full_cnt_cache_cnt8_merge0,cache_full_cnt_cache_cnt8_merge1,cache_full_cnt_cache_cnt16_merge0,cache_full_cnt_cache_cnt16_merge1,slowdown_cache_cnt1_merge0,slowdown_cache_cnt1_merge1,slowdown_cache_cnt2_merge0,slowdown_cache_cnt2_merge1,slowdown_cache_cnt4_merge0,slowdown_cache_cnt4_merge1,slowdown_cache_cnt8_merge0,slowdown_cache_cnt8_merge1,slowdown_cache_cnt16_merge0,slowdown_cache_cnt16_merge1
512,576715.0,334049.0,21980.0,9472.6,5795.0,2.8,1.0,1.6,0.4,1.2,13.351381059435138,10.248325669522176,12.510939834187777,8.206742444416154,11.787624324671265,8.21342521524582,11.30589841531652,7.781302520584932,8.964897420851765,6.551476432883101
1024,288369.0,167024.0,17042.4,278.6,1.2,0.8,0.8,0.2,0.0,0.0,10.61846736694427,8.553041491942151,10.672412114935549,7.5767729416214555,10.246028831808184,7.143471578700676,7.963238080374448,5.707541823337446,5.471145642395151,4.484004946714252
2048,144184.0,83512.0,2743.0,56.8,0.4,0.6,0.0,0.2,0.0,0.0,10.30166615146609,6.965371468329397,9.66150003184542,6.909726309764133,7.449098866659649,5.467153183849485,4.828337578437284,4.08554519939255,4.181380776027964,3.9646086644031633
4096,72092.0,41755.8,202.8,5.0,13.0,0.0,0.0,0.2,0.2,0.0,9.286733703356155,7.33926428100175,7.651302116121559,5.476204771932939,4.557719647112024,3.870939771361139,3.7934957730963577,3.6660619786953235,3.828585427038783,3.733208350316628
8192,36046.0,20878.0,240.4,0.8,0.0,0.0,0.0,0.0,0.0,0.0,9.047212007901766,6.476656258608839,5.152953492736822,3.995569575800692,3.569862011400103,3.4849505702931864,3.544096995555999,3.638275108626055,3.6508170309413672,3.579282264292615
16384,18023.0,10439.0,1406.6,2.8,1.0,0.0,0.0,0.0,106.6,0.2,7.955988515935372,5.87305805027623,3.794158463183227,3.596405670333332,3.567866433717007,3.594593352404876,3.4911270571358717,3.6195924969046196,3.531659337288663,3.6102913067976523
32768,9011.0,5219.0,6180.6,0.0,1098.6,0.0,488.4,0.0,54.6,0.0,7.238589537237105,5.062128632172377,3.480707799882169,3.391863611674303,3.4512416466108276,3.4320242990894654,3.5165539273137125,3.6010799051481395,3.3305334260515975,3.55570031068459
65536,4505.0,2609.0,2213.4,0.0,305.4,0.2,81.4,0.0,0.0,0.0,5.851195336754665,4.881244223528244,3.4769873955446755,3.5408847778069585,3.441534467760269,3.662157486905072,3.3921491249344187,3.564061602143383,3.2959577796260433,3.491442499581343


==> plot/data/results_Dhrystone_caches_slowdown.csv <==
cache_size,cache_full_cnt_cache_cnt1_merge0,cache_full_cnt_cache_cnt1_merge1,cache_full_cnt_cache_cnt2_merge0,cache_full_cnt_cache_cnt2_merge1,cache_full_cnt_cache_cnt4_merge0,cache_full_cnt_cache_cnt4_merge1,cache_full_cnt_cache_cnt8_merge0,cache_full_cnt_cache_cnt8_merge1,cache_full_cnt_cache_cnt16_merge0,cache_full_cnt_cache_cnt16_merge1,slowdown_cache_cnt1_merge0,slowdown_cache_cnt1_merge1,slowdown_cache_cnt2_merge0,slowdown_cache_cnt2_merge1,slowdown_cache_cnt4_merge0,slowdown_cache_cnt4_merge1,slowdown_cache_cnt8_merge0,slowdown_cache_cnt8_merge1,slowdown_cache_cnt16_merge0,slowdown_cache_cnt16_merge1
512,351614.0,242217.0,1148.0,18.4,23.4,1.2,0.4,0.4,0.2,0.2,8.738504748394016,6.372694435228862,5.750288212364911,4.549491953813785,5.548332941104147,4.461867186281995,5.138377798373744,4.138865351841611,4.323854736570806,3.5507561617552206
1024,175807.0,121108.0,7.0,4.6,1.4,0.4,0.2,0.4,0.2,0.0,7.461943408110268,5.350469858000294,5.428727068902605,4.275643845911803,4.825205266233285,3.909443291749447,3.6817236789665557,3.2392999843166708,2.9879149720445777,2.7075037432180253
2048,87903.0,60554.0,2.8,1.4,0.4,0.0,0.2,0.2,0.0,0.2,6.981870904913195,4.936766153784774,4.728019977343063,3.866969762515387,3.564952294407809,3.128344380885968,2.5676214970035725,2.3985072527211537,2.426380189441478,2.3358678553070837
4096,43951.0,30277.0,2.0,0.2,0.2,0.0,0.2,0.0,0.2,0.2,5.4033052087303926,5.027073498991633,3.8247713413085562,3.2313611444426926,2.4458145058135057,2.3278794386151285,2.119552411773438,2.1406649629161603,2.266852373197121,2.2245665971259436
8192,21975.0,15138.0,0.6,0.2,0.0,0.0,0.0,0.2,0.0,0.0,5.11899845638212,4.466927278868074,2.660592697525446,2.4197556846744024,1.976413376464939,2.031904693482816,1.9833973591647376,2.029192973372201,1.9583140296391333,2.0317242129763207
16384,10987.0,7569.0,0.4,0.0,0.2,0.0,0.2,0.0,0.0,0.0,4.332349221545029,3.8453214304392187,1.9985505962310193,2.013311248776519,1.9014737526947032,1.9613982995433865,1.9297035204529502,1.9912454982266894,1.9147588962630187,1.997496263251347
32768,5493.0,3784.0,21.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.832847517105099,3.3319156178728475,1.8793607482181762,1.9830768206476068,1.8966432645923275,1.983802666936986,1.8824028602209193,1.9817240345757032,1.8036192354492158,1.908301031702984
65536,2746.0,1892.0,12.4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.8936227102861074,2.6621599444315867,1.8788254977640797,1.9600658375093174,1.8698290934338053,1.959230693217145,1.7831728664173367,1.923255353226595,1.7261837445479191,1.8876317688810798


==> plot/data/results_Stream_caches_slowdown.csv <==
cache_size,cache_full_cnt_cache_cnt1_merge0,cache_full_cnt_cache_cnt1_merge1,cache_full_cnt_cache_cnt2_merge0,cache_full_cnt_cache_cnt2_merge1,cache_full_cnt_cache_cnt4_merge0,cache_full_cnt_cache_cnt4_merge1,cache_full_cnt_cache_cnt8_merge0,cache_full_cnt_cache_cnt8_merge1,cache_full_cnt_cache_cnt16_merge0,cache_full_cnt_cache_cnt16_merge1,slowdown_cache_cnt1_merge0,slowdown_cache_cnt1_merge1,slowdown_cache_cnt2_merge0,slowdown_cache_cnt2_merge1,slowdown_cache_cnt4_merge0,slowdown_cache_cnt4_merge1,slowdown_cache_cnt8_merge0,slowdown_cache_cnt8_merge1,slowdown_cache_cnt16_merge0,slowdown_cache_cnt16_merge1
512,107470.0,107448.8,431.2,327.6,0.4,1.0,0.4,0.0,0.4,0.4,4.981465265304484,4.628541292124805,2.445601295339434,2.4432938381437643,2.396609934277606,2.4345629604498953,2.3088365326010845,2.3530556969053475,1.9707206731249791,2.0089742482295576
1024,53734.6,53724.0,2.4,3.2,0.8,0.0,0.0,0.2,0.2,0.0,4.590393060146927,3.8937539114004616,2.3188225467992507,2.396069502087942,2.026710891491503,2.1985717981418316,1.8915237330807744,1.9230480044187916,1.57201555468373,1.615872933768848
2048,26867.0,26862.0,1.6,1.2,0.6,0.0,0.0,0.0,0.0,0.0,4.018260380932565,4.467276084130335,2.132321755166128,2.184206674897974,1.7765171921476373,1.831457328685344,1.516032897502952,1.5358731333305555,1.4178795996800149,1.4449787330712245
4096,13433.0,13431.0,1.0,0.2,0.2,0.2,0.2,0.0,0.0,0.0,3.814932549213159,4.095984716484616,1.8236702663957298,1.8770136680897258,1.4491018540498413,1.4761099454974853,1.3917154268122278,1.4124247371206422,1.3516791860820612,1.384740278780159
8192,6716.0,6715.0,0.8,0.0,0.0,0.0,0.0,0.0,0.4,0.0,3.1011323527969172,3.353520199820225,1.5227841252429217,1.5494980607681608,1.3443242073245052,1.3716797795739228,1.3391046948533198,1.3633843727370796,1.342566745805414,1.3657805798798544
16384,3358.0,3357.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.565587488588081,2.6683994577284835,1.3453456299568767,1.3682214706348659,1.3207872870712916,1.3495974537291247,1.3210406042740583,1.3533237234212465,1.3207000841678946,1.3410361666781359
32768,1679.0,1678.0,11.0,0.2,0.2,0.2,0.0,0.0,0.0,0.2,2.2160536034932385,2.1960907175168725,1.3216648489619256,1.3455618244251295,1.3110229281207444,1.3381592413846677,1.3068266915001416,1.3438066636811448,1.2987399606069412,1.3260621604514933
65536,839.0,839.0,13.2,0.0,0.0,0.0,4.4,0.0,0.0,0.0,1.7979448953417938,1.8177172636171448,1.3102579173946,1.3339340685012553,1.3083715493249013,1.3367902132013534,1.2930615928159763,1.3152736467077613,1.2813454266939688,1.307706025599033


==> plot/data/results_Whetstone_caches_slowdown.csv <==
cache_size,cache_full_cnt_cache_cnt1_merge0,cache_full_cnt_cache_cnt1_merge1,cache_full_cnt_cache_cnt2_merge0,cache_full_cnt_cache_cnt2_merge1,cache_full_cnt_cache_cnt4_merge0,cache_full_cnt_cache_cnt4_merge1,cache_full_cnt_cache_cnt8_merge0,cache_full_cnt_cache_cnt8_merge1,cache_full_cnt_cache_cnt16_merge0,cache_full_cnt_cache_cnt16_merge1,slowdown_cache_cnt1_merge0,slowdown_cache_cnt1_merge1,slowdown_cache_cnt2_merge0,slowdown_cache_cnt2_merge1,slowdown_cache_cnt4_merge0,slowdown_cache_cnt4_merge1,slowdown_cache_cnt8_merge0,slowdown_cache_cnt8_merge1,slowdown_cache_cnt16_merge0,slowdown_cache_cnt16_merge1
512,90459.0,72968.0,151.0,287.0,0.4,0.4,0.4,0.4,0.4,0.4,6.3369546533695145,6.075962226234576,2.5072880016253865,2.326222765778395,2.4906305574349212,2.2730572346914726,2.320533454376929,2.151705996684628,2.084086253468241,1.9655348367743286
1024,45229.0,36484.0,1.8,0.6,0.4,0.4,0.0,0.6,0.2,0.0,5.714481209751617,5.717201489652234,2.4175593557080166,2.2450900142680927,2.2556779010549897,2.078758683249834,1.7976193743924513,1.7138287424305207,1.6345554770482293,1.6250670819387631
2048,22614.0,18242.0,0.0,0.0,0.0,0.2,0.0,0.0,0.6,0.0,5.803853695910921,5.373356317760691,2.2519026800267485,2.068645807521303,1.8277321551721506,1.7565822902556554,1.5156555267972491,1.521000923656896,1.4892129635335096,1.5079225940468743
4096,11307.0,9121.0,0.2,0.6,0.2,0.0,0.2,0.0,0.2,0.0,5.203301508730598,4.995030417251492,1.8791728831307504,1.7981728312996872,1.4743543590811607,1.475210674477191,1.3913515766939217,1.4208009912462665,1.4306755703038347,1.445279164931964
8192,5653.0,4560.0,1.6,0.0,0.0,0.2,0.0,0.2,0.0,0.0,4.967176044590427,4.504437510207605,1.5270377805992033,1.5067045175735194,1.3396232040418283,1.3788227893510907,1.3340644632391823,1.3757641668789489,1.3470491117349839,1.3877645418318942
16384,2826.0,2280.0,128.4,3.0,12.0,0.0,12.6,0.0,2.0,0.2,3.9423832176767823,3.5090649584586786,1.3482756158921954,1.38247043613275,1.3237979594574167,1.3675865492197492,1.327901664758924,1.374745653531371,1.319096974119905,1.3594640981634838
32768,1413.0,1140.0,285.2,36.6,232.2,19.4,135.6,0.0,36.0,0.0,3.0714053464908866,2.7455448202370683,1.3188907980218911,1.35839473349596,1.3180831944258222,1.352307293904786,1.3036646586246696,1.3569605775195304,1.2907734913155626,1.3275661796737188
65536,706.0,570.0,129.6,3.0,96.6,0.0,50.4,0.0,0.0,0.0,2.223434423496399,2.1022692447420512,1.3174371236037108,1.3620743426813047,1.3096979674935578,1.3476300999428326,1.2841672884475088,1.330125305973271,1.2622844228222199,1.3315718933053677


==> plot/data/results_filesize.csv <==
index,benchmark,filesize_min,filesize_max,filesize_ptp,filesize_min_KiB,filesize_min_MiB,filesize_min_GiB,filesize_max_KiB,filesize_max_MiB,filesize_max_GiB,filesize_ptp_KiB,filesize_ptp_MiB,filesize_ptp_GiB,stores,merges_min,merges_max,trans_tb,merge_prob_min,merge_prob_max,trans_tb_prob
0,Coremark,3420710664.0,5915041284.0,2494330620.0,3340537.7578125,3262.2439041137695,3.185785062611103,5776407.50390625,5641.022953033447,5.508811477571726,2435869.74609375,2378.7790489196777,2.323026414960623,295290670.0,124257227.0,124257227.0,539.0,0.4207963190980602,0.4207963190980602,1.8253201159386444e-06
1,Dhrystone,2480333632.0,3606160444.0,1125826812.0,2422200.8125,2365.4304809570312,2.309990704059601,3521641.05859375,3439.102596282959,3.358498629182577,1099440.24609375,1073.6721153259277,1.0485079251229763,180026728.0,56011563.0,56011563.0,376.0,0.3111291507781,0.3111291507781,2.0885787581497343e-06
2,Stream,1100301464.0,1102217180.0,1915716.0,1074513.1484375,1049.329246520996,1.0247355923056602,1076383.96484375,1051.1562156677246,1.0265197418630123,1870.81640625,1.8269691467285156,0.001784149557352066,55024880.0,10481.0,10481.0,524.0,0.00019047747128208184,0.00019047747128208184,9.522964884248726e-06
3,Whetstone,747208220.0,927755604.0,180547384.0,729695.52734375,712.5932884216309,0.6958918832242489,906011.33203125,884.7766914367676,0.8640397377312183,176315.8046875,172.18340301513672,0.16814785450696945,46315410.0,8955458.0,8955458.0,545.0,0.19335806376322698,0.19335806376322698,1.1767141864878234e-05


==> plot/data/results_slowdown.csv <==
index,benchmark,min_plugin,min_xilinx,max_plugin,max_xilinx,ptp_plugin,ptp_xilinx,MIPS_mainline
0,Coremark,3.2959577796260433,28.20072639963124,13.351381059435138,28.20072639963124,10.055423279809094,0.0,1710.630439985689
1,Dhrystone,1.7261837445479191,11.968017923931013,8.738504748394016,11.968017923931013,7.012321003846097,0.0,843.7798597305939
2,Stream,1.2813454266939688,4.289763699295422,4.981465265304484,4.289763699295422,3.700119838610515,0.0,350.4538168500434
3,Whetstone,1.2622844228222199,4.67775048494135,6.3369546533695145,4.67775048494135,5.074670230547294,0.0,311.61366697665875

